Provably effective detection of effective data poisoning attacks

This paper establishes a mathematically precise definition of dataset poisoning attack and proves that the very act of effectively poisoning a dataset ensures that the attack can be effectively detected. On top of a mathematical guarantee that dataset poisoning is identifiable by a new statistical test that we call the Conformal Separability Test, we provide experimental evidence that we can adequately detect poisoning attempts in the real world.

==> bib-databases/fuzzy_help.toml <==
[concept1]
synonyms=["ffsd"]
bibkey="..."


==> images/separability_visualization.tikz <==
 \mycolorbar{5}{0.5}{red,violet,violet,blue}
  \,
  \begin{tikzpicture}
  \fill [red,opacity=1.0] (0,0) circle (0.5ex);
  \fill [red,opacity=0.8] (0.5,0.2) circle (0.5ex);
  \fill [red,opacity=0.5] (0,1.4) circle (0.5ex);
  \fill [red,opacity=0.3] (0,2.5) circle (0.5ex);
\end{tikzpicture}
  \qquad  \qquad 
  \mycolorbar{5}{1}{red,red,red,red!50!white,white,white}
  \mycolorbar{5}{1}{white,white,blue!50!white,blue,blue,blue}
  \qquad  \qquad 
  \begin{tikzpicture}
    \fill [red] (0,0) rectangle (1,3);
    \fill [blue] (1,2) rectangle (2,5);
    \draw (-0.5,0) rectangle (2.5,2);
    \draw (-0.5,2) rectangle (2.5,3);
    \draw (-0.5,3) rectangle (2.5,5);
    \node[color=white] at (1,2.5) {$\{\mathsf{red},\mathsf{blue}\}$};
    \node at (1.5,1) {$\mathsf{red}$};
    \node at (0.5,4) {$\mathsf{blue}$};
  \end{tikzpicture}
 \]

 \[
  \begin{tikzpicture}
    \fill [red] (0,0) rectangle (0.5,3);
    \fill [blue] (0.5,2) rectangle (1,5);
    \draw (-0.25,0) rectangle (1.25,2);
    \draw (-0.25,2) rectangle (1.25,3);
    \draw (-0.25,3) rectangle (1.25,5);
  % \end{tikzpicture}\qquad \textsf{separable}\qquad
  % \begin{tikzpicture}
    \fill [red] (2,0) rectangle (2.5,3.5);
    \fill [blue] (2.5,1.7) rectangle (3,5);
    \draw (1.75,0) rectangle (3.25,3.5);
    \draw (1.75,1.7) rectangle (3.25,3.5);
    \draw (1.75,1.7) rectangle (3.25,5);
    % \draw (1.75,2.3) rectangle (3.25,5);
  % \end{tikzpicture}\qquad \qquad
  % \begin{tikzpicture}
    \fill [red] (4,0) rectangle (4.5,1);
    \fill [blue] (4.5,0.5) rectangle (5,5);
    \draw (3.75,0) rectangle (5.25,0.5);
    \draw (3.75,0.5) rectangle (5.25,1);
    \draw (3.75,0.5) rectangle (5.25,5);
    \draw[dashed,gray] (3.6,1.7) -- (5.4,1.7);
    \node[rotate=90] at (1.5,2) {inseparable};
    \node[rotate=90] at (3.5,2) {separable};
  \end{tikzpicture}

==> images/threat-model/mlpipeline.json <==
{
  "version": "2.1.3",
  "summary": {
    "title": "ML Pipeline",
    "owner": "Jonathan Gallagher",
    "description": "A machine learning system replicates a dataset and possibly a model architecture from which a model is trained.",
    "id": 0
  },
  "detail": {
    "contributors": [],
    "diagrams": [
      {
        "id": 0,
        "title": "Main ML Pipeline",
        "diagramType": "STRIDE",
        "placeholder": "New STRIDE diagram description",
        "thumbnail": "./public/content/images/thumbnail.stride.jpg",
        "version": "2.1.3",
        "cells": [
          {
            "position": {
              "x": 265,
              "y": 180
            },
            "size": {
              "width": 120,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Static Data Hub"
              },
              "topLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              },
              "bottomLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "store",
            "zIndex": 1,
            "id": "423cf1a2-d9d1-44ae-95ef-8818fd162cc0",
            "data": {
              "type": "tm.Store",
              "name": "Static Data Hub",
              "description": "Stores dataset",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "isALog": false,
              "storesCredentials": false,
              "isEncrypted": false,
              "isSigned": false,
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "c597e383-35ae-4657-be18-71cf126de3cc",
                  "title": "Data poisoned at site",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "Data hub is infiltrated and data is tampered with",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 2,
                  "score": ""
                },
                {
                  "id": "bc6f9f9a-a4b5-44b5-a12a-5739ac2f457b",
                  "title": "Poisoned data submitted",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "Malicious data is submitted to the online datahub (e.g. Huggingface, Torch datasets, TF datasets, etc).",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 5,
                  "score": ""
                }
              ]
            }
          },
          {
            "position": {
              "x": 60,
              "y": 320
            },
            "size": {
              "width": 120,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Dynamic Data Source"
              },
              "topLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              },
              "bottomLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "store",
            "zIndex": 2,
            "id": "194cbbbf-f9db-406d-92e2-e54d9753ac17",
            "data": {
              "type": "tm.Store",
              "name": "Dynamic Data Source",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "isALog": false,
              "storesCredentials": false,
              "isEncrypted": false,
              "isSigned": false,
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "37478ae0-5aa6-4386-bb67-a7471a300ae5",
                  "title": "Data tampered with by users",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "Data in online sources is provided by users (wikicommons, meta, Apple review store, IMDB rating, etc).",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 4,
                  "score": ""
                }
              ]
            }
          },
          {
            "position": {
              "x": 290,
              "y": 300
            },
            "size": {
              "width": 120,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Static dataset"
              },
              "topLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              },
              "bottomLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "store",
            "zIndex": 3,
            "id": "12c15173-1e74-4b13-9226-a93b2bd754a4",
            "data": {
              "type": "tm.Store",
              "name": "Static dataset",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "isALog": false,
              "storesCredentials": false,
              "isEncrypted": false,
              "isSigned": false,
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "bc6cdd5e-ae9c-4ec6-a957-9f9ce3f3dad2",
                  "title": "Insider injects poison into amalgamated data",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "Organizational insider (wikipedia, Huggingface, etc) injects poisonous payload into filtered data.",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 11,
                  "score": ""
                }
              ]
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "8565b60a-0f27-4a8a-9e60-decd3d652b42",
            "source": {
              "cell": "b63d5c86-a80f-498d-bff1-0bbd658e0c35"
            },
            "target": {
              "cell": "423cf1a2-d9d1-44ae-95ef-8818fd162cc0"
            },
            "vertices": [
              {
                "x": 200,
                "y": 210
              }
            ]
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "fff6ce65-ba9d-4389-b0eb-cbe9d1e5392c",
            "source": {
              "cell": "b63d5c86-a80f-498d-bff1-0bbd658e0c35"
            },
            "target": {
              "cell": "194cbbbf-f9db-406d-92e2-e54d9753ac17"
            },
            "vertices": [
              {
                "x": 40,
                "y": 290
              },
              {
                "x": 40,
                "y": 320
              }
            ]
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "7c75035d-2dff-4b14-98d0-a9fb47b1caac",
            "source": {
              "cell": "cb3ae31b-55eb-48c7-be35-0f9b7502e8cb"
            },
            "target": {
              "cell": "d131572b-ec4e-4e6a-91d3-a6b51b3e8f37"
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "0b11edbc-5153-4bf6-a228-b3fa5ab14949",
            "source": {
              "cell": "f7e4da82-15b7-4c0e-a2ce-e4e0be21b78b"
            },
            "target": {
              "cell": "12c15173-1e74-4b13-9226-a93b2bd754a4"
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "7e85793e-d57b-4a45-946d-2a8d392f4b1f",
            "source": {
              "cell": "194cbbbf-f9db-406d-92e2-e54d9753ac17"
            },
            "target": {
              "cell": "f7e4da82-15b7-4c0e-a2ce-e4e0be21b78b"
            }
          },
          {
            "shape": "trust-boundary-curve",
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Boundary",
              "name": "",
              "description": "",
              "isTrustBoundary": true,
              "hasOpenThreats": false
            },
            "id": "f968c992-bb72-431e-af70-2e3cec7d7628",
            "source": {
              "x": 230,
              "y": 50
            },
            "target": {
              "x": 230,
              "y": 490
            },
            "vertices": []
          },
          {
            "shape": "trust-boundary-curve",
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Boundary",
              "name": "",
              "description": "",
              "isTrustBoundary": true,
              "hasOpenThreats": false
            },
            "id": "73b763d0-ac25-4203-84e1-4072d9373897",
            "source": {
              "x": 460,
              "y": 50
            },
            "target": {
              "x": 460,
              "y": 490
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "e5118818-1049-41ec-bfad-f2ed8b683799",
            "source": {
              "cell": "d131572b-ec4e-4e6a-91d3-a6b51b3e8f37"
            },
            "target": {
              "cell": "0516a0a8-7c9d-4965-864d-2fe0250fdfed"
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "503bc78c-3f40-4180-b580-7d669e5932db",
            "source": {
              "cell": "12c15173-1e74-4b13-9226-a93b2bd754a4"
            },
            "target": {
              "cell": "c58017ce-8a7c-4aab-b749-f18aa84c2390"
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "edfdfe8b-6384-485b-b605-2d1f8deee5c8",
            "source": {
              "cell": "0516a0a8-7c9d-4965-864d-2fe0250fdfed"
            },
            "target": {
              "cell": "81a0a3a0-843a-4d0c-8484-324ca9733f78"
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "bf8b5961-72e3-4408-b156-393819df6b81",
            "source": {
              "cell": "c58017ce-8a7c-4aab-b749-f18aa84c2390"
            },
            "target": {
              "cell": "4b224a64-296b-4cd3-9dee-177dcfa41fc6"
            },
            "vertices": [
              {
                "x": 520,
                "y": 300
              },
              {
                "x": 500,
                "y": 252
              }
            ]
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "820ea3d9-bd43-4b8b-9bd3-9df7413ce943",
            "source": {
              "cell": "4b224a64-296b-4cd3-9dee-177dcfa41fc6"
            },
            "target": {
              "cell": "0516a0a8-7c9d-4965-864d-2fe0250fdfed"
            },
            "vertices": [
              {
                "x": 701.5,
                "y": 240
              }
            ]
          },
          {
            "shape": "trust-boundary-curve",
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Boundary",
              "name": "",
              "description": "",
              "isTrustBoundary": true,
              "hasOpenThreats": false
            },
            "id": "909517df-5d26-48fd-b0c4-aa48d7f791d4",
            "source": {
              "x": 740,
              "y": 50
            },
            "target": {
              "x": 750,
              "y": 490
            }
          },
          {
            "shape": "flow",
            "attrs": {
              "line": {
                "stroke": "#333333",
                "targetMarker": {
                  "name": "block"
                },
                "sourceMarker": {
                  "name": ""
                },
                "strokeDasharray": null
              }
            },
            "width": 200,
            "height": 100,
            "zIndex": 10,
            "connector": "smooth",
            "data": {
              "type": "tm.Flow",
              "name": "Data Flow",
              "description": "",
              "outOfScope": false,
              "isBidirectional": false,
              "reasonOutOfScope": "",
              "protocol": "",
              "isEncrypted": false,
              "isPublicNetwork": false,
              "hasOpenThreats": false,
              "threats": []
            },
            "id": "8fbfcdfb-cfd3-4efd-a289-91e6eca4ad2b",
            "source": {
              "cell": "423cf1a2-d9d1-44ae-95ef-8818fd162cc0"
            },
            "target": {
              "cell": "c58017ce-8a7c-4aab-b749-f18aa84c2390"
            },
            "vertices": [
              {
                "x": 440,
                "y": 230
              },
              {
                "x": 480,
                "y": 290
              }
            ]
          },
          {
            "position": {
              "x": 30,
              "y": 180
            },
            "size": {
              "width": 110,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Data submitting \nuser"
              },
              "body": {
                "stroke": "#333333",
                "strokeWidth": 1.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "actor",
            "zIndex": 13,
            "id": "b63d5c86-a80f-498d-bff1-0bbd658e0c35",
            "data": {
              "type": "tm.Actor",
              "name": "Data submitting \nuser",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "providesAuthentication": false,
              "hasOpenThreats": false,
              "threats": []
            }
          },
          {
            "position": {
              "x": 290,
              "y": 77
            },
            "size": {
              "width": 120,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Static Model Hub"
              },
              "topLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              },
              "bottomLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "store",
            "zIndex": 14,
            "id": "d131572b-ec4e-4e6a-91d3-a6b51b3e8f37",
            "data": {
              "type": "tm.Store",
              "name": "Static Model Hub",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "isALog": false,
              "storesCredentials": false,
              "isEncrypted": false,
              "isSigned": false,
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "6079b179-fefa-4a27-b4f0-d736ba9b47ab",
                  "title": "Tainted model uploaded",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "User or organization uploads model that is pretrained on poisoned data.  This warms the weights up on malicious data so that later when the model is either 'trained from scratch' or 'fine-tuned' -- neither is in good faith, leading to a model that can be exploited.",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 6,
                  "score": ""
                }
              ]
            }
          },
          {
            "position": {
              "x": 28.75,
              "y": 77
            },
            "size": {
              "width": 112.5,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Model submitting\nuser"
              },
              "body": {
                "stroke": "#333333",
                "strokeWidth": 1.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "actor",
            "zIndex": 15,
            "id": "cb3ae31b-55eb-48c7-be35-0f9b7502e8cb",
            "data": {
              "type": "tm.Actor",
              "name": "Model submitting\nuser",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "providesAuthentication": false,
              "hasOpenThreats": false,
              "threats": []
            }
          },
          {
            "position": {
              "x": 250,
              "y": 410.0000000000004
            },
            "size": {
              "width": 150,
              "height": 100
            },
            "attrs": {
              "text": {
                "text": "Data\namalgamation"
              },
              "body": {
                "stroke": "#333333",
                "strokeWidth": 1.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "process",
            "zIndex": 16,
            "id": "f7e4da82-15b7-4c0e-a2ce-e4e0be21b78b",
            "data": {
              "type": "tm.Process",
              "name": "Data\namalgamation",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "privilegeLevel": "",
              "hasOpenThreats": false,
              "threats": []
            }
          },
          {
            "position": {
              "x": 552.25,
              "y": 67
            },
            "size": {
              "width": 112.5,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "ML System\nTrainer"
              },
              "body": {
                "stroke": "#333333",
                "strokeWidth": 1.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "actor",
            "zIndex": 17,
            "id": "18f4b8f5-35b4-4f5d-93d9-4d448be3b657",
            "data": {
              "type": "tm.Actor",
              "name": "ML System\nTrainer",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "providesAuthentication": false,
              "hasOpenThreats": false,
              "threats": []
            }
          },
          {
            "position": {
              "x": 770,
              "y": 200
            },
            "size": {
              "width": 120,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Trained\nML model"
              },
              "topLine": {
                "strokeWidth": 1.5,
                "strokeDasharray": null
              },
              "bottomLine": {
                "strokeWidth": 1.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "store",
            "zIndex": 18,
            "id": "81a0a3a0-843a-4d0c-8484-324ca9733f78",
            "data": {
              "type": "tm.Store",
              "name": "Trained\nML model",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "isALog": false,
              "storesCredentials": false,
              "isEncrypted": false,
              "isSigned": false,
              "hasOpenThreats": false,
              "threats": []
            }
          },
          {
            "position": {
              "x": 552.25,
              "y": 350.0000000000004
            },
            "size": {
              "width": 120,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Training dataset"
              },
              "topLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              },
              "bottomLine": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "store",
            "zIndex": 19,
            "id": "c58017ce-8a7c-4aab-b749-f18aa84c2390",
            "data": {
              "type": "tm.Store",
              "name": "Training dataset",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "isALog": false,
              "storesCredentials": false,
              "isEncrypted": false,
              "isSigned": false,
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "a4c85afc-8862-4047-9597-cedb28a09344",
                  "title": "Insider attacks dataset",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "An insider injects dataset with poison after ingestion.",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 10,
                  "score": ""
                }
              ]
            }
          },
          {
            "position": {
              "x": 668.5,
              "y": 137
            },
            "size": {
              "width": 60,
              "height": 60
            },
            "attrs": {
              "text": {
                "text": "Training"
              },
              "body": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "process",
            "zIndex": 20,
            "id": "0516a0a8-7c9d-4965-864d-2fe0250fdfed",
            "data": {
              "type": "tm.Process",
              "name": "Training",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "privilegeLevel": "",
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "92b433cc-1aae-4e1e-aa92-3e52fcff6798",
                  "title": "Loss function attack",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Tampering",
                  "description": "Changing the loss function used in training to force a model to be susceptible to inference attacks.",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 8,
                  "score": ""
                }
              ]
            }
          },
          {
            "position": {
              "x": 572.25,
              "y": 220
            },
            "size": {
              "width": 100,
              "height": 100
            },
            "attrs": {
              "text": {
                "text": "Data \nAugmentation"
              },
              "body": {
                "stroke": "red",
                "strokeWidth": 2.5,
                "strokeDasharray": null
              }
            },
            "visible": true,
            "shape": "process",
            "zIndex": 21,
            "id": "4b224a64-296b-4cd3-9dee-177dcfa41fc6",
            "data": {
              "type": "tm.Process",
              "name": "Data \nAugmentation",
              "description": "",
              "outOfScope": false,
              "reasonOutOfScope": "",
              "privilegeLevel": "",
              "hasOpenThreats": true,
              "threats": [
                {
                  "id": "80b730a2-a2f1-408a-9e0c-1a46d3a16d37",
                  "title": "Data poisoning at augmentation",
                  "status": "Open",
                  "severity": "Medium",
                  "type": "Spoofing",
                  "description": "An insider injects poison into the data augmentation pipeline; for example, as a data transform library code injection.",
                  "mitigation": "Provide remediation for this threat or a reason if status is N/A",
                  "modelType": "STRIDE",
                  "new": false,
                  "number": 7,
                  "score": ""
                }
              ]
            }
          }
        ],
        "description": "Diagram of the main pipeline of training an ML system."
      }
    ],
    "diagramTop": 1,
    "reviewer": "",
    "threatTop": 11
  }
}
